Linear Stochastic Systems with i.i.d. uncertainties: Exact Covariance Characterization, Stability Analysis and State-feedback Design

This paper studies linear discrete-time systems affected by independent and identically distributed (i.i.d.) multiplicative uncertainties and additive noise. It establishes the main links between covariance recursions, the spectral properties of associated Kronecker-based matrices, and mean-square stability, and exploits these links to derive tractable conditions for controller synthesis. We first derive a deterministic covariance recursion within the tube-based Stochastic Model Predictive Control (SMPC) framework using a Kronecker product based matrix augmentation. For linear stochastic systems with multiplicative uncertainty and without additive noise, we show that the full-space matrix representation arising from the covariance recursion has the same spectral radius as its symmetric-space counterpart. Combined with the existing symmetric-space characterization, this establishes that Schur stability of the full-space augmented matrix is equivalent to mean-square stability. For state-feedback design, we propose new sufficient Linear Matrix Inequality (LMI) conditions that are numerically more tractable owing to their reduced size compared with the conventional necessary and sufficient conditions. Numerical tests illustrate the usefulness of the covariance characterization for recursively estimating the covariance without relying on sampling-based methods. We also assess the computational burden of the proposed LMI conditions and their conservatism relative to the necessary and sufficient ones.

==> Fig_both_Stoc.tikz <==
\definecolor{asparagus}{rgb}{0.53, 0.66, 0.42}
\definecolor{cadet}{rgb}{0.33, 0.41, 0.47}

\begin{tikzpicture}

\begin{axis}[%
width=4.52083333333333in,
height=3.565625in,
scale only axis,
every outer x axis line/.append style={darkgray!60!black},
legend cell align={left},
every x tick label/.append style={font=\color{darkgray!60!black}},
xmin=4, xmax=12,
xlabel={System dimension $n$},
xmajorgrids,
every outer y axis line/.append style={darkgray!60!black},
every y tick label/.append style={font=\color{darkgray!60!black}},
ymin=0, ymax=150,
ylabel={Mean computation time (s)},
ymajorgrids,
%title={Numerical tests with both $\tilde{A}$ and $\tilde{B}$ stochastic},
grid style={solid},
legend style={draw=darkgray!60!black,fill=white,align=left, font=\large}]
\addplot [
color=asparagus!120,
solid,
line width=3.0pt,
mark=asterisk,
mark options={solid}
]
coordinates{
 (4,0.1576)(6,0.5469)(8,2.4402)(10,12.6686)(12,53.1956) 
};
\addlegendentry{Condition (\ref{LMI:general}) };
\addplot [
color=cadet!120,
solid,
line width=3.0pt,
mark=asterisk,
mark options={solid}
]
coordinates{
 (4,0.1615)(6, 0.5219)(8,4.2723)(10,25.8294)(12,147.7522) 
};
\addlegendentry{Condition (\ref{LMI:Yohei2019})};
\end{axis}
\end{tikzpicture}%
